MUCH: A Multilingual Claim Hallucination Benchmark

Claim-level Uncertainty Quantification (UQ) is a promising approach to mitigate the lack of reliability in Large Language Models (LLMs). We introduce MUCH, the first claim-level UQ benchmark designed for fair and reproducible evaluation of future methods under realistic conditions. It includes 4,873 samples across four European languages (English, French, Spanish, and German) and four instruction-tuned open-weight LLMs. Unlike prior claim-level benchmarks, we release 24 generation logits per token, facilitating the development of future white-box methods without re-generating data. Moreover, in contrast to previous benchmarks that rely on manual or LLM-based segmentation, we propose a new deterministic algorithm capable of segmenting claims using as little as 0.2% of the LLM generation time. This makes our segmentation approach suitable for real-time monitoring of LLM outputs, ensuring that MUCH evaluates UQ methods under realistic deployment constraints. Finally, our evaluations show that current methods still have substantial room for improvement in both performance and efficiency.

==> data/ccp_10_8_product_en_pr.txt <==
0.2768791627021884 1.0
0.35672714823690516 0.8951890034364262
0.3586994119681771 0.8908934707903781
0.36096537250786986 0.8865979381443299
0.3630258041710852 0.8823024054982818
0.3640585923544123 0.8754295532646048
0.36764174792343807 0.8745704467353952
0.3697080291970803 0.8702749140893471
0.37343173431734317 0.8694158075601375
0.3757462686567164 0.8651202749140894
0.37849056603773584 0.8616838487972509
0.38206106870229006 0.8599656357388317
0.38479351601698186 0.8565292096219931
0.3877391643889106 0.8530927835051546
0.3895693401817463 0.8470790378006873
0.39224310275889646 0.8427835051546392
0.39603559870550165 0.8410652920962199
0.4000819000819001 0.8393470790378007
0.4025704809286899 0.834192439862543
0.4072208228379513 0.8333333333333334
0.4111394557823129 0.8307560137457045
0.4154111063280241 0.8290378006872853
0.420409943305713 0.8281786941580757
0.42421564295183384 0.8247422680412371
0.42857142857142855 0.8221649484536082
0.43284936479128855 0.8195876288659794
0.43514259429622815 0.8127147766323024
0.4388992537313433 0.8084192439862543
0.44512771996215705 0.8084192439862543
0.4491362763915547 0.8041237113402062
0.4530413625304136 0.7998281786941581
0.45925925925925926 0.7989690721649485
0.4606516290726817 0.7895189003436426
0.46412213740458014 0.7835051546391752
0.46797520661157027 0.7783505154639175
0.472193074501574 0.7731958762886598
0.47814498933901917 0.770618556701031
0.48429035752979416 0.7680412371134021
0.4889867841409692 0.7628865979381443
0.493564633463906 0.7577319587628866
0.49971542401821284 0.7542955326460481
0.5060799073537927 0.7508591065292096
0.5109015910430171 0.7448453608247423
0.5179856115107914 0.7422680412371134
0.5256410256410257 0.7396907216494846
0.5329601990049752 0.7362542955326461
0.5392902408111534 0.7310996563573883
0.5445736434108527 0.7242268041237113
0.5510204081632653 0.7190721649484536
0.5567494963062458 0.7121993127147767
0.5640849897189856 0.7070446735395189
0.5703289013296011 0.7001718213058419
0.5721428571428572 0.6881443298969072
0.5795620437956205 0.6821305841924399
0.5865671641791045 0.6752577319587629
0.5938931297709924 0.6683848797250859
0.60234375 0.6623711340206185
0.609912070343725 0.6554982817869416
0.6158886158886159 0.6460481099656358
0.6221662468513854 0.6365979381443299
0.627906976744186 0.6262886597938144
0.6386925795053003 0.6211340206185567
0.6433756805807622 0.6091065292096219
0.6520522388059702 0.6005154639175257
0.6583493282149712 0.5893470790378007
0.6669960474308301 0.5798969072164949
0.6744659206510681 0.5695876288659794
0.6841552990556139 0.5601374570446735
0.6944745395449621 0.5506872852233677
0.7066069428891377 0.5420962199312714
0.7129629629629629 0.5292096219931272
0.7278177458033573 0.5214776632302406
0.7313432835820896 0.5051546391752577
0.7390180878552972 0.49140893470790376
0.7473118279569892 0.47766323024054985
0.7580419580419581 0.46563573883161513
0.7693430656934307 0.4527491408934708
0.7755725190839695 0.436426116838488
0.7872 0.422680412371134
0.7969798657718121 0.40807560137457044
0.8074204946996466 0.39261168384879724
0.8134328358208955 0.3745704467353952
0.8300395256916996 0.36082474226804123
0.8445378151260504 0.34536082474226804
0.854586129753915 0.3281786941580756
0.8657074340527577 0.31013745704467355
0.8656330749354005 0.28780068728522334
0.876750700280112 0.26890034364261167
0.899390243902439 0.2534364261168385
0.912751677852349 0.23367697594501718
0.9067164179104478 0.20876288659793815
0.9201680672268907 0.18814432989690721
0.9326923076923077 0.16666666666666666
0.9553072625698324 0.14690721649484537
0.9731543624161074 0.12457044673539519
0.9663865546218487 0.09879725085910653
0.9887640449438202 0.07560137457044673
1.0 0.05154639175257732
1.0 0.02577319587628866
1.0 0.0


==> data/ccp_10_8_product_en_roc.txt <==
0.0 0.0
0.14175257731958762 0.001644736842105263
0.15807560137457044 0.0042763157894736845
0.18556701030927836 0.00625
0.20446735395189003 0.007565789473684211
0.23883161512027493 0.009210526315789473
0.2508591065292096 0.010855263157894738
0.26804123711340205 0.013157894736842105
0.2800687285223368 0.01644736842105263
0.3084192439862543 0.017763157894736842
0.31872852233676974 0.02006578947368421
0.3324742268041237 0.023355263157894737
0.34965635738831613 0.025
0.3582474226804124 0.026973684210526316
0.36597938144329895 0.029605263157894735
0.37371134020618557 0.03289473684210526
0.3865979381443299 0.034868421052631576
0.4029209621993127 0.0375
0.41580756013745707 0.04177631578947368
0.42353951890034364 0.04407894736842105
0.4321305841924399 0.04736842105263158
0.4415807560137457 0.04967105263157895
0.4527491408934708 0.05197368421052632
0.46134020618556704 0.054276315789473686
0.468213058419244 0.05756578947368421
0.4733676975945017 0.06151315789473684
0.48711340206185566 0.06480263157894736
0.49398625429553267 0.06710526315789474
0.5017182130584192 0.0694078947368421
0.5051546391752577 0.07105263157894737
0.5128865979381443 0.07368421052631578
0.5257731958762887 0.07828947368421052
0.5300687285223368 0.08223684210526316
0.5369415807560137 0.08552631578947369
0.5438144329896907 0.08782894736842105
0.5515463917525774 0.09638157894736842
0.5609965635738832 0.09901315789473684
0.5695876288659794 0.10361842105263158
0.5738831615120275 0.10789473684210527
0.5798969072164949 0.1125
0.5867697594501718 0.11677631578947369
0.5962199312714777 0.1180921052631579
0.6005154639175257 0.12203947368421053
0.6056701030927835 0.12697368421052632
0.6108247422680413 0.13092105263157894
0.6176975945017182 0.13223684210526315
0.6245704467353952 0.1394736842105263
0.6305841924398625 0.14407894736842106
0.6357388316151202 0.14736842105263157
0.6426116838487973 0.15164473684210528
0.647766323024055 0.15526315789473685
0.6537800687285223 0.15888157894736843
0.6572164948453608 0.16414473684210526
0.6649484536082474 0.17105263157894737
0.6709621993127147 0.1769736842105263
0.6761168384879725 0.18223684210526317
0.6812714776632303 0.18782894736842104
0.6847079037800687 0.19539473684210526
0.6915807560137457 0.19967105263157894
0.7001718213058419 0.20164473684210527
0.7061855670103093 0.20855263157894738
0.7104810996563574 0.21480263157894736
0.7139175257731959 0.22072368421052632
0.7199312714776632 0.22730263157894737
0.7250859106529209 0.23289473684210527
0.729381443298969 0.2375
0.7345360824742269 0.24703947368421053
0.7405498281786942 0.2625
0.7448453608247423 0.2723684210526316
0.7517182130584192 0.2878289473684211
0.7560137457044673 0.2957236842105263
0.7594501718213058 0.3023026315789474
0.7646048109965635 0.30756578947368424
0.7697594501718213 0.3138157894736842
0.7749140893470791 0.3361842105263158
0.7800687285223368 0.34342105263157896
0.7843642611683849 0.34901315789473686
0.7912371134020618 0.35526315789473684
0.8006872852233677 0.3717105263157895
0.8075601374570447 0.3792763157894737
0.8109965635738832 0.4039473684210526
0.8170103092783505 0.4108552631578947
0.8221649484536082 0.41776315789473684
0.8273195876288659 0.4299342105263158
0.8316151202749141 0.45789473684210524
0.8350515463917526 0.47467105263157894
0.8402061855670103 0.4911184210526316
0.8462199312714777 0.5046052631578948
0.8505154639175257 0.5121710526315789
0.8556701030927835 0.5243421052631579
0.8608247422680413 0.5365131578947369
0.8651202749140894 0.5486842105263158
0.8694158075601375 0.5546052631578947
0.8745704467353952 0.5730263157894737
0.8788659793814433 0.5891447368421052
0.884020618556701 0.5976973684210526
0.8865979381443299 0.6036184210526315
0.8917525773195877 0.6125
0.8960481099656358 0.6226973684210526
1.0 1.0
1.0 1.0


==> data/ccp_10_8_product_pr.txt <==
0.2873114548696448 1.0
0.3252990643136326 0.9213351224421336
0.32692653134542843 0.91580006709158
0.3287944807552651 0.9112713854411272
0.3309075342465753 0.9075813485407581
0.33327152481611966 0.9043944984904394
0.33547822827512963 0.9007044615900704
0.33792232396589833 0.8975176115397517
0.3406754772393539 0.8950016772895002
0.34310244658188627 0.891479369339148
0.34545335857431947 0.8876216034887622
0.3479897009308774 0.8840992955384099
0.35091819699499166 0.8814156323381416
0.35380354006215375 0.8783965112378397
0.35639097744360904 0.8745387453874539
0.3596624706045096 0.8721905400872191
0.3627327453450931 0.8691714189869172
0.3660195550517217 0.8664877557866488
0.3689571080189356 0.8627977188862798
0.3718954248366013 0.858939953035894
0.37483453449036624 0.8549144582354914
0.3786219739292365 0.8525662529352567
0.3820267109333736 0.8492116739349211
0.3852916443696965 0.8453539080845354
0.3888759779998451 0.8419993290841999
0.392321582790296 0.8381415632338142
0.39594110624751294 0.8344515263334451
0.39958040829500524 0.8305937604830593
0.4031584976679486 0.82640053673264
0.40712151394422313 0.8227104998322711
0.410996968676322 0.8186850050318685
0.4149008885850991 0.8144917812814492
0.41935483870967744 0.8111372022811137
0.42376760563380284 0.8074471653807447
0.4280479084733643 0.8032539416303254
0.43191721132897604 0.7980543441798055
0.4364625599409812 0.7938611204293861
0.44068590704647675 0.788829251928883
0.4454709972378322 0.7844682992284469
0.4501791420548078 0.7797718886279772
0.45435745937961597 0.7739013753773901
0.4588800961634779 0.7683663200268366
0.4641728671898889 0.7638376383763837
0.46944703807448906 0.7589734988258974
0.4740678145135735 0.7527675276752768
0.479182356105433 0.7470647433747065
0.4838851129138347 0.7403555853740356
0.4889385474860335 0.7339818852733981
0.49339257233994077 0.7264340825226434
0.49814083197769 0.7190540087219054
0.5040313018733696 0.7130157665213016
0.5105301379811183 0.7074807111707481
0.5159456118665019 0.70010063737001
0.5213437736802223 0.6923851056692385
0.5280826339573919 0.6860114055686012
0.5338703287996831 0.6781281449178128
0.540062153763005 0.6704126132170413
0.5461336284410016 0.6621938946662194
0.5525010627745501 0.6539751761153976
0.5584604212055192 0.6449178128144918
0.5644272307463131 0.6355249916135525
0.5711664883045406 0.6266353572626635
0.5764761306532663 0.6157329755115732
0.5823111684958038 0.6051660516605166
0.5904714475431607 0.5966118752096612
0.596719070403281 0.5857094934585709
0.604225352112676 0.5756457564575646
0.6089324618736384 0.5625628983562563
0.6180659670164917 0.553170077155317
0.6254841208365608 0.5417645085541765
0.6340144230769231 0.5308621268030862
0.639344262295082 0.5167728950016773
0.6442866365397031 0.502180476350218
0.6540782122905028 0.49094263669909427
0.6618638159423658 0.4776920496477692
0.6669087388041637 0.4620932572962093
0.673149785299318 0.44699765179469975
0.6794296276736203 0.43156658839315665
0.6876901798063624 0.41697416974169743
0.6987216734456712 0.4033881247903388
0.708868501529052 0.3887957061388796
0.7185280826339574 0.37336464273733644
0.7262474367737526 0.3564240187856424
0.7363834422657952 0.3401543106340154
0.7447714949651433 0.3225427708822543
0.7556016597510373 0.30543441798054344
0.7721179624664879 0.2898356256289836
0.7815980629539951 0.27071452532707146
0.7934495509772848 0.2519288829251929
0.8163858221963974 0.2356591747735659
0.8334409296320207 0.2165380744716538
0.8438634713144517 0.1949010399194901
0.8605809128630706 0.17393492116739348
0.8780251694094869 0.152130157665213
0.8931475029036005 0.12898356256289836
0.9215116279069767 0.10634015431063401
0.9457364341085271 0.08185172760818517
0.9593023255813954 0.055350553505535055
0.9709302325581395 0.028010734652801073
1.0 0.0


==> data/ccp_10_8_product_roc.txt <==
0.0 0.0
0.08688359610868836 0.002028534721752654
0.1194230124119423 0.004733247684089526
0.13820865481382086 0.007573196294543241
0.16722576316672258 0.010413144904996957
0.1838309292183831 0.013185475691392251
0.20496477692049647 0.015890188653729122
0.22190540087219054 0.018256812495773884
0.23783965112378397 0.0217053215227534
0.2475679302247568 0.02508621272567449
0.25964441462596444 0.02812901480830347
0.2760818517276082 0.031239434714990872
0.29000335457900034 0.03448509026979512
0.30124119423012413 0.03779836364865779
0.3134854075813485 0.04165257961998783
0.32371687353237166 0.04476299952667523
0.33529017108352904 0.04814389072959632
0.3471989265347199 0.05145716410845899
0.3581013082858101 0.05463520183920481
0.3718550821871855 0.05828656433835959
0.3797383428379738 0.061464602069105416
0.38946662193894666 0.06464263979985124
0.3991949010399195 0.06842923794712286
0.40691043274069105 0.07221583609439448
0.41613552499161355 0.07593481641760769
0.4255283461925528 0.08046521062952194
0.4367661858436766 0.08445466224896883
0.44783629654478363 0.08797078910000676
0.45655820194565583 0.0918250050713368
0.46645420999664544 0.09507066062614106
0.47802750754780277 0.09851916965312056
0.48674941294867496 0.10257623909662587
0.49362629989936263 0.10697139766042328
0.5016772895001678 0.11163702752045439
0.5107346528010734 0.11515315437149233
0.5213015766521302 0.11948069511123131
0.5303589399530358 0.12313205761038609
0.5385776585038577 0.12793292311853405
0.5449513586044952 0.13232808168233146
0.5530023482053003 0.13780512543106363
0.5592083193559209 0.1423355196429779
0.566420664206642 0.14754209209547636
0.5759812143575981 0.15274866454797484
0.5836967460583696 0.15869903306511596
0.5919154646091915 0.1637027520454392
0.600469641060047 0.17012644533098925
0.6073465280107346 0.17709108120900668
0.6147266018114727 0.18162147542092094
0.6227775914122777 0.1877070795861789
0.6298222073129822 0.19291365203867739
0.6368668232136867 0.19839069578740956
0.6437437101643744 0.20420582865643383
0.6516269708151627 0.2115761714788018
0.6588393156658839 0.2189465143011698
0.6672257631667226 0.22679018189194672
0.6732640053673264 0.23375481776996415
0.6804763502180476 0.2409223071201569
0.6873532371687353 0.2478193251741159
0.6928882925192889 0.2570153492460613
0.70010063737001 0.2649266346608966
0.7061388795706139 0.27189127053891404
0.7113384770211338 0.28027588072215837
0.7182153639718215 0.290959496923389
0.7249245219724925 0.29731557238488066
0.7314659510231466 0.3076610994658192
0.7390137537739013 0.315640002704713
0.7447165380744717 0.32524173372100884
0.7502515934250251 0.33335587260801947
0.7556189198255618 0.3420785719115559
0.7619926199261993 0.3514098316316181
0.767359946326736 0.36243153695314084
0.7739013753773901 0.3752113057001826
0.7806105333780611 0.3865711001419974
0.7864810466286482 0.3988099262965718
0.791680644079168 0.40962877814591925
0.7977188862797719 0.4227466360132531
0.8030862126803087 0.4322807492054906
0.8089567259308956 0.447900466562986
0.8144917812814492 0.46385827304077354
0.8206977524320698 0.47771992697275
0.8267359946326736 0.49361011562647916
0.8322710499832271 0.5067279734938129
0.8376383763837638 0.5200486848333221
0.8430057027843005 0.5363445804314018
0.8483730291848373 0.5502738521874366
0.8537403555853741 0.5714382311177226
0.8592754109359275 0.5850294137534654
0.8648104662864811 0.5999053350463182
0.8701777926870178 0.6179592940699168
0.8755451190875545 0.6382446412874434
0.8814156323381416 0.6585299885049699
0.8874538745387454 0.6778010683616201
0.8933243877893324 0.693488403543174
0.8986917141898692 0.7105957130299547
0.9037235826903723 0.7275001690445602
0.9092586380409259 0.744945567651633
0.9144582354914458 0.7577929542227331
0.9186514592418652 0.7670565961187369
0.9233478698423347 0.7738859963486375
1.0 1.0
1.0 1.0


==> data/max_likelihood_product_en_pr.txt <==
0.2768791627021884 1.0
0.2868787799105969 0.9372852233676976
0.290520694259012 0.9347079037800687
0.2923534179951364 0.929553264604811
0.2941981390257252 0.9235395189003437
0.2961218836565097 0.9183848797250859
0.2979260089686099 0.9132302405498282
0.2998866213151927 0.9089347079037801
0.30140521938629194 0.9029209621993127
0.30327631197448535 0.8986254295532646
0.30663145539906106 0.897766323024055
0.3086053412462908 0.8934707903780069
0.3112244897959184 0.8908934707903781
0.3133920437291224 0.8865979381443299
0.3149969268592501 0.8805841924398625
0.31695178849144634 0.8754295532646048
0.31948378973874725 0.8719931271477663
0.3223956674100032 0.8694158075601375
0.3241935483870968 0.8634020618556701
0.3278902677988243 0.8625429553264605
0.33134920634920634 0.8608247422680413
0.3342263898191561 0.8573883161512027
0.33729216152019004 0.8539518900343642
0.3403231350979718 0.8505154639175257
0.3437826541274817 0.8479381443298969
0.3455700670667137 0.8410652920962199
0.3464566929133858 0.8316151202749141
0.3497822931785196 0.8281786941580757
0.35209713024282563 0.8221649484536082
0.35559701492537316 0.8187285223367697
0.35909090909090907 0.8144329896907216
0.3635664873174481 0.8127147766323024
0.36778471138845553 0.8101374570446735
0.37173396674584325 0.8067010309278351
0.37474869320466425 0.8006872852233677
0.37949346405228757 0.7981099656357389
0.38340248962655604 0.7938144329896907
0.3857504215851602 0.7860824742268041
0.3874839262751822 0.7766323024054983
0.39172113289760346 0.7723367697594502
0.3943287549844927 0.7646048109965635
0.3961243803515097 0.7551546391752577
0.3995412844036697 0.7482817869415808
0.40289449112978526 0.7414089347079038
0.405893536121673 0.7336769759450171
0.4099709583736689 0.7276632302405498
0.4134188455846078 0.7199312714776632
0.4177978883861237 0.7139175257731959
0.4228600717580728 0.7087628865979382
0.4276006272869838 0.7027491408934707
0.43276414087513343 0.6967353951890034
0.4362745098039216 0.6881443298969072
0.4421579532814238 0.6829896907216495
0.4460227272727273 0.6743986254295533
0.44973852411388726 0.6649484536082474
0.45276292335115864 0.654639175257732
0.45896656534954405 0.6486254295532646
0.46235220908525204 0.6383161512027491
0.46811224489795916 0.6305841924398625
0.4725490196078431 0.6211340206185567
0.4772117962466488 0.6116838487972509
0.48211829436038517 0.602233676975945
0.4876325088339223 0.5927835051546392
0.4916485112563544 0.5816151202749141
0.5011202389843167 0.5764604810996563
0.509607993850884 0.5695876288659794
0.5142630744849446 0.5575601374570447
0.5220588235294118 0.5489690721649485
0.5227655986509275 0.5326460481099656
0.5322299651567944 0.5249140893470791
0.5365193868349865 0.511168384879725
0.5406162464985994 0.49742268041237114
0.5537270087124879 0.49140893470790376
0.5668341708542713 0.4845360824742268
0.5753138075313807 0.4725085910652921
0.5838779956427015 0.46048109965635736
0.5965909090909091 0.45103092783505155
0.6092636579572447 0.44072164948453607
0.6102117061021171 0.4209621993127148
0.6169934640522876 0.4054982817869416
0.6286107290233838 0.39261168384879724
0.6400580551523948 0.3788659793814433
0.6523076923076923 0.3642611683848797
0.6650326797385621 0.34965635738831613
0.6829268292682927 0.33676975945017185
0.7014925373134329 0.3230240549828179
0.7223340040241448 0.3084192439862543
0.7320261437908496 0.28865979381443296
0.7458432304038005 0.2697594501718213
0.7650130548302873 0.25171821305841924
0.7936046511627907 0.2345360824742268
0.8235294117647058 0.21649484536082475
0.8432835820895522 0.19415807560137457
0.8826086956521739 0.17439862542955326
0.9057591623036649 0.1486254295532646
0.9084967320261438 0.11941580756013746
0.9304347826086956 0.09192439862542956
0.935064935064935 0.061855670103092786
0.9473684210526315 0.030927835051546393
1.0 0.0


==> data/max_likelihood_product_en_roc.txt <==
0.0 0.0
0.07560137457044673 0.001973684210526316
0.11855670103092783 0.004605263157894736
0.15979381443298968 0.006907894736842105
0.17869415807560138 0.010197368421052632
0.1950171821305842 0.014144736842105264
0.20704467353951891 0.01644736842105263
0.22164948453608246 0.020394736842105264
0.2345360824742268 0.02401315789473684
0.24914089347079038 0.02763157894736842
0.25945017182130586 0.03190789473684211
0.2766323024054983 0.03684210526315789
0.2852233676975945 0.03881578947368421
0.29896907216494845 0.04276315789473684
0.31872852233676974 0.04802631578947368
0.3281786941580756 0.05625
0.33676975945017185 0.05986842105263158
0.3445017182130584 0.06578947368421052
0.35738831615120276 0.0694078947368421
0.36855670103092786 0.0756578947368421
0.37628865979381443 0.08026315789473684
0.3848797250859107 0.08486842105263158
0.39261168384879724 0.09013157894736842
0.39948453608247425 0.09440789473684211
0.40893470790378006 0.09703947368421052
0.4175257731958763 0.10197368421052631
0.42783505154639173 0.10526315789473684
0.44501718213058417 0.1125
0.4536082474226804 0.11842105263157894
0.46134020618556704 0.12697368421052632
0.4690721649484536 0.13026315789473683
0.47852233676975947 0.13519736842105262
0.4853951890034364 0.1424342105263158
0.49140893470790376 0.15098684210526317
0.49742268041237114 0.16348684210526315
0.5128865979381443 0.16940789473684212
0.520618556701031 0.17269736842105263
0.5266323024054983 0.18125
0.5369415807560137 0.18782894736842104
0.5498281786941581 0.19342105263157894
0.5567010309278351 0.19967105263157894
0.5661512027491409 0.2082236842105263
0.5747422680412371 0.21743421052631579
0.5798969072164949 0.22697368421052633
0.5867697594501718 0.23519736842105263
0.5979381443298969 0.24342105263157895
0.6048109965635738 0.25
0.6151202749140894 0.25921052631578945
0.6219931271477663 0.2654605263157895
0.6288659793814433 0.2713815789473684
0.6374570446735395 0.2819078947368421
0.647766323024055 0.2914473684210526
0.6554982817869416 0.3046052631578947
0.6632302405498282 0.3111842105263158
0.6709621993127147 0.31743421052631576
0.6769759450171822 0.32401315789473684
0.6838487972508591 0.3319078947368421
0.6932989690721649 0.34407894736842104
0.6993127147766323 0.35427631578947366
0.7070446735395189 0.3694078947368421
0.7139175257731959 0.3796052631578947
0.7190721649484536 0.3907894736842105
0.7259450171821306 0.3993421052631579
0.7328178694158075 0.40921052631578947
0.738831615120275 0.41907894736842105
0.7474226804123711 0.4276315789473684
0.7542955326460481 0.4381578947368421
0.7594501718213058 0.4486842105263158
0.7680412371134021 0.45263157894736844
0.7749140893470791 0.46151315789473685
0.781786941580756 0.4763157894736842
0.788659793814433 0.4825657894736842
0.7972508591065293 0.49736842105263157
0.8015463917525774 0.5151315789473684
0.8084192439862543 0.530921052631579
0.8144329896907216 0.5483552631578947
0.8195876288659794 0.56875
0.8273195876288659 0.5868421052631579
0.8333333333333334 0.6032894736842105
0.8402061855670103 0.6085526315789473
0.8479381443298969 0.6190789473684211
0.8530927835051546 0.6424342105263158
0.8591065292096219 0.6634868421052632
0.865979381443299 0.6927631578947369
0.8711340206185567 0.7095394736842106
0.8780068728522337 0.7296052631578948
0.8848797250859106 0.7391447368421052
0.8917525773195877 0.75625
0.897766323024055 0.7832236842105263
0.9029209621993127 0.8013157894736842
0.9080756013745704 0.812171052631579
0.9149484536082474 0.8266447368421053
0.9209621993127147 0.8384868421052631
0.9243986254295533 0.8506578947368421
0.929553264604811 0.8598684210526316
0.9329896907216495 0.8730263157894737
0.9347079037800687 0.8819078947368421
0.9372852233676976 0.8934210526315789
0.9424398625429553 0.9072368421052631
1.0 1.0
1.0 1.0


==> data/max_likelihood_product_pr.txt <==
0.2873114548696448 1.0
0.2958162683394681 0.9570613887957061
0.2985971943887776 0.9496813149949681
0.30113848949703353 0.9449849043944984
0.30329777440840416 0.939449849043945
0.3059333187102435 0.935759812143576
0.30784172262611686 0.9303924857430392
0.30997698051765765 0.9260315330426031
0.3125994092251761 0.9230124119423012
0.3151212225669309 0.9199932908419993
0.31733116354759966 0.91580006709158
0.3197906867356538 0.9122777591412278
0.32220635487325955 0.9082522643408252
0.3245650996207789 0.9043944984904394
0.32707774798927614 0.9003690036900369
0.32955176028115174 0.8965112378396511
0.33254290171606865 0.8938275746393828
0.3346392013142929 0.8882925192888292
0.337470411362037 0.884770211338477
0.34030837004405284 0.881080174438108
0.3431514038310155 0.877390137537739
0.34624584717607976 0.8740355585374036
0.34946489870094904 0.8708487084870848
0.352632296781233 0.8673264005367326
0.35496130458817027 0.8616236162361623
0.3580134491454189 0.8572626635357262
0.36031813662831985 0.8510566923851056
0.36376728110599077 0.8473666554847367
0.3663843457943925 0.8416638711841664
0.3696022516850604 0.8369674605836968
0.3725107086495829 0.8314324052331432
0.37540033551929236 0.825729620932573
0.3782988932745144 0.8198591076819859
0.3820410087202451 0.8156658839315666
0.3851308232291002 0.8097953706809795
0.3889158969372873 0.8050989600805099
0.39287184130381103 0.800570278430057
0.39653730344596855 0.7952029520295203
0.39921788659355606 0.7876551492787656
0.403457216940363 0.7829587386782959
0.40731299991210335 0.7772559543777255
0.41037103263299063 0.7698758805769876
0.41448326055312956 0.7641730962764173
0.41753866098712844 0.756289835625629
0.42061097491985666 0.7482388460248239
0.4241813118217613 0.7408587722240859
0.4269915834801331 0.7318014089231801
0.43072319201995013 0.7242536061724254
0.4348047192839707 0.7170412613217041
0.43977591036414565 0.7110030191211003
0.4441621678839843 0.7037906742703791
0.4481305381456667 0.6955719557195572
0.45304050325571127 0.6885273398188527
0.45590888588182227 0.6781281449178128
0.46000461041954815 0.6694062395169407
0.4643404455970765 0.6606843341160684
0.4686369119420989 0.6516269708151627
0.4728911942694825 0.6422341496142234
0.47659412955465585 0.6318349547131835
0.4802904564315353 0.6212680308621268
0.4854368932038835 0.6122106675612211
0.48962598962598963 0.6016437437101644
0.49481211441390915 0.5919154646091915
0.4998559077809798 0.5818517276081852
0.5065955239365644 0.5732975511573297
0.5126640219713152 0.5635692720563569
0.519257978305298 0.5540087219054008
0.5239098719403469 0.54209996645421
0.5299531459170014 0.5311975847031197
0.5360539512363826 0.5199597450519959
0.5431127012522361 0.5092250922509225
0.550491013526033 0.4983227104998323
0.5590778097982709 0.48809124454880914
0.5666400638467678 0.476350218047635
0.5746005395310231 0.46444146259644414
0.582360570687419 0.45186179134518617
0.5911141181777176 0.4396175779939618
0.5975005894836124 0.4250251593425025
0.6074604743083004 0.41244548809124454
0.6163424124513619 0.3985239852398524
0.6257166257166257 0.38443475343844347
0.6363112391930835 0.37034552163703455
0.6478486420506561 0.35608856088560886
0.6572632944228275 0.33998658168399865
0.6697786998616874 0.3248909761824891
0.6869210818821786 0.3109694733310969
0.7019154030327215 0.29503522307950353
0.7172503242542153 0.27826232807782625
0.7363207547169811 0.2618248909761825
0.7588174273858921 0.24538745387453875
0.7734870317002882 0.22509225092250923
0.7879377431906615 0.20379067427037906
0.8117123795404003 0.18366320026836633
0.8323249783923942 0.1615229788661523
0.8537344398340249 0.1380409258638041
0.8702983138780804 0.11254612546125461
0.889273356401384 0.08621268030862127
0.9145077720207254 0.05920831935592083
0.9430051813471503 0.030526668903052667
1.0 0.0


==> data/max_likelihood_product_roc.txt <==
0.0 0.0
0.0625628983562563 0.002772330786395294
0.10298557531029856 0.005477043748732166
0.1286481046628648 0.00858746365541957
0.14994968131499498 0.011427412265873285
0.17175444481717544 0.014875921292852796
0.18953371351895337 0.01832443031983231
0.20496477692049647 0.02258435323551288
0.22391814827239181 0.026168097910609235
0.23800738007380073 0.029548989113530325
0.2519288829251929 0.03353844073297721
0.2623280778262328 0.037865981472716206
0.2755786648775579 0.04286970045303942
0.2871519624287152 0.04767056596118737
0.3000670915800067 0.05226857799716005
0.3109694733310969 0.057339914801541686
0.3213686682321369 0.06281695855027385
0.3334451526333445 0.06836162012306445
0.34367661858436765 0.07302724998309554
0.35608856088560886 0.07809858678747718
0.36699094263669907 0.08337277706403408
0.3768869506876887 0.08891743863682466
0.3871184166387118 0.0945973358577321
0.39701442468970144 0.09906011224558793
0.4050654142905065 0.104199066874028
0.41529688024152966 0.10913516803029279
0.42603153304260316 0.11596456826019338
0.4350888963435089 0.12042734464804923
0.44515263334451527 0.1255662992764893
0.4553840992955384 0.132733788626682
0.4646091915464609 0.13915748191223207
0.47567930224756794 0.14591926431807425
0.4838980207983898 0.15241057542768274
0.4924521972492452 0.1584285617688823
0.5 0.16600175806342551
0.5102314659510232 0.1733721008857935
0.5186179134518618 0.18094529718033675
0.5276752767527675 0.1870309013455947
0.5369003690036901 0.19392791939955373
0.5459577323045958 0.2019068226384475
0.5550150956055016 0.20758671985935492
0.5635692720563569 0.21576847657042397
0.5719557195571956 0.22293596592061668
0.5795035223079503 0.23159104740009467
0.5873867829587387 0.2406518358239232
0.5959409594095941 0.24727838258164853
0.6034887621603489 0.25417540063560756
0.6123783965112378 0.26161336128203394
0.6211003019121101 0.27101223882615455
0.6313317678631332 0.2794644668334573
0.6395504864139551 0.2862938670633579
0.6482723918148272 0.29379944553384274
0.6569942972156995 0.3027249983095544
0.6643743710164375 0.31192102238149977
0.6729285474672928 0.3215903712218541
0.6811472660181147 0.3302454527013321
0.6910432740691044 0.338089120292109
0.6990942636699095 0.3489755899655149
0.7061388795706139 0.35837446750963553
0.7131834954713183 0.3693961728311583
0.721569942972157 0.38177023463384946
0.7291177457229118 0.39407667861248225
0.7364978195236498 0.4015822570829671
0.7438778933243878 0.4091554533775103
0.7514256960751425 0.41983906957874095
0.7589734988258974 0.42944080059503686
0.7661858436766186 0.44066535938873486
0.7733981885273398 0.4528365677192508
0.7807782623280778 0.46318209480018935
0.7874874203287487 0.4765028061396984
0.7948674941294868 0.48691595104469537
0.8015766521301577 0.5005747515044966
0.8084535390808454 0.5195753600649131
0.8161690707816169 0.5337074852931233
0.8232136866823214 0.5475015214010414
0.8300905736330091 0.5621069713976604
0.8364642737336464 0.5747515044965853
0.8435088896343509 0.5894921901413213
0.8505535055350554 0.607884238285212
0.8586044951358605 0.622151599161539
0.8654813820865481 0.6392589086483197
0.8721905400872191 0.6579890459125025
0.8788996980878899 0.681790519981067
0.8854411271385441 0.7019406315504767
0.892150285139215 0.7183717627966733
0.8981885273398188 0.7403475556156602
0.9045622274404562 0.759686253296369
0.9116068433411607 0.779565893569545
0.9168064407916806 0.7966732030563256
0.922509225092251 0.8142538373115153
0.9267024488426703 0.833119210223815
0.9313988594431399 0.8459665967949151
0.9367661858436767 0.858137805125431
0.9411271385441127 0.8718642234092907
0.9449849043944984 0.8838325782676314
0.9476685675947668 0.8970180539590236
0.9521972492452198 0.9054026641422679
0.9567259308956726 0.9176414902968423
0.9620932572962093 0.9318412333491108
1.0 1.0
1.0 1.0


==> data/sar_8_product_en_pr.txt <==
0.2768791627021884 1.0
0.283849500895828 0.9527491408934707
0.2852340315490044 0.947594501718213
0.2876927096942775 0.9458762886597938
0.28907074973600844 0.9407216494845361
0.2913553895410886 0.9381443298969072
0.29376854599406527 0.9355670103092784
0.29615489500954456 0.9329896907216495
0.2980424593327819 0.9286941580756014
0.3005296905492055 0.9261168384879725
0.3030730194530589 0.9235395189003437
0.3055872291904219 0.9209621993127147
0.30651672433679356 0.9132302405498282
0.308926487747958 0.9097938144329897
0.3116883116883117 0.9072164948453608
0.3142174432497013 0.9037800687285223
0.3177146311970979 0.9029209621993127
0.32037943696450427 0.8994845360824743
0.3230102198823165 0.8960481099656358
0.3242395735340232 0.8883161512027491
0.32677040330263574 0.884020618556701
0.32904470890961723 0.8788659793814433
0.3326816552623004 0.877147766323024
0.3364146583030703 0.8754295532646048
0.3402475744396119 0.8737113402061856
0.3430508474576271 0.8694158075601375
0.3457044673539519 0.8642611683848798
0.348780487804878 0.8599656357388317
0.3512367491166078 0.8539518900343642
0.35448028673835125 0.8496563573883161
0.35854545454545456 0.8470790378006873
0.3627306273062731 0.8445017182130584
0.36652938974166976 0.8410652920962199
0.370961611554542 0.8384879725085911
0.3728290235430336 0.8298969072164949
0.37671501372010974 0.8256013745704467
0.37992831541218636 0.8195876288659794
0.3832456495346014 0.813573883161512
0.38831756478815305 0.8109965635738832
0.39255852842809363 0.8067010309278351
0.39540816326530615 0.7989690721649485
0.4000865051903114 0.7946735395189003
0.40492957746478875 0.7903780068728522
0.41084229390681004 0.7878006872852233
0.4156021897810219 0.7826460481099656
0.42100371747211895 0.7783505154639175
0.42214860388073827 0.7663230240549829
0.42884708152436085 0.7637457044673539
0.43482538121003445 0.7594501718213058
0.43903662819869543 0.7517182130584192
0.4444444444444444 0.7457044673539519
0.4521693674856247 0.743127147766323
0.4580886278697277 0.7371134020618557
0.4653573376977632 0.7328178694158075
0.47157190635451507 0.7268041237113402
0.47776510832383123 0.7199312714776632
0.48424737456242706 0.7130584192439863
0.4886499402628435 0.7027491408934707
0.49510403916768664 0.6950171821305842
0.5025094102885822 0.6881443298969072
0.5064350064350064 0.6761168384879725
0.5095709570957095 0.6632302405498282
0.5166101694915254 0.654639175257732
0.5233449477351917 0.6451890034364262
0.5290322580645161 0.634020618556701
0.5357933579335793 0.6237113402061856
0.5422053231939163 0.6125429553264605
0.5505882352941176 0.6030927835051546
0.5550161812297735 0.5893470790378007
0.5627090301003345 0.5781786941580757
0.5692041522491349 0.5652920962199313
0.5797491039426523 0.5558419243986255
0.5892193308550185 0.5446735395189003
0.6013513513513513 0.5352233676975945
0.6154618473895582 0.5266323024054983
0.625914315569488 0.5146048109965635
0.6346782988004362 0.5
0.6385404789053591 0.48109965635738833
0.6559139784946236 0.47164948453608246
0.6662484316185696 0.45618556701030927
0.6816380449141347 0.44329896907216493
0.697350069735007 0.42955326460481097
0.7123893805309734 0.41494845360824745
0.731974921630094 0.4012027491408935
0.754180602006689 0.38745704467353953
0.7598566308243727 0.3642611683848797
0.777992277992278 0.34621993127147765
0.805439330543933 0.33075601374570446
0.8264840182648402 0.31099656357388317
0.8446115288220551 0.28951890034364264
0.8495821727019499 0.2620274914089347
0.8526645768025078 0.23367697594501718
0.8530465949820788 0.20446735395189003
0.8786610878661087 0.18041237113402062
0.8944723618090452 0.15292096219931273
0.89937106918239 0.12285223367697594
0.925 0.09536082474226804
0.9625 0.0661512027491409
1.0 0.03436426116838488
1.0 0.0


==> data/sar_8_product_en_roc.txt <==
0.0 0.0
0.09106529209621993 0.001644736842105263
0.09965635738831616 0.003947368421052632
0.14776632302405499 0.006578947368421052
0.16838487972508592 0.008552631578947369
0.19845360824742267 0.010855263157894738
0.21305841924398625 0.014473684210526316
0.2422680412371134 0.01644736842105263
0.26804123711340205 0.01875
0.28951890034364264 0.020723684210526314
0.29896907216494845 0.02368421052631579
0.3127147766323024 0.02598684210526316
0.32130584192439865 0.028618421052631578
0.3316151202749141 0.03125
0.34192439862542956 0.035526315789473684
0.35223367697594504 0.040460526315789475
0.3599656357388316 0.04342105263157895
0.37800687285223367 0.046052631578947366
0.3900343642611684 0.049342105263157895
0.40034364261168387 0.05460526315789474
0.40807560137457044 0.059539473684210524
0.4183848797250859 0.06447368421052632
0.4261168384879725 0.06973684210526315
0.43556701030927836 0.07368421052631578
0.44329896907216493 0.07861842105263157
0.45618556701030927 0.0875
0.46735395189003437 0.09111842105263158
0.47680412371134023 0.09802631578947368
0.4853951890034364 0.10657894736842105
0.49312714776632305 0.10921052631578948
0.506872852233677 0.11282894736842106
0.5128865979381443 0.11677631578947369
0.5189003436426117 0.11973684210526316
0.5257731958762887 0.12532894736842104
0.5326460481099656 0.13289473684210526
0.5378006872852233 0.13782894736842105
0.5438144329896907 0.1450657894736842
0.5506872852233677 0.15197368421052632
0.5584192439862543 0.15986842105263158
0.5670103092783505 0.16513157894736843
0.5764604810996563 0.17039473684210527
0.5833333333333334 0.1756578947368421
0.5910652920962199 0.18092105263157895
0.6013745704467354 0.18585526315789475
0.6065292096219931 0.19046052631578947
0.6142611683848798 0.19967105263157894
0.6219931271477663 0.20559210526315788
0.6288659793814433 0.20986842105263157
0.6374570446735395 0.21644736842105264
0.6451890034364262 0.22138157894736843
0.6529209621993127 0.23355263157894737
0.6597938144329897 0.2394736842105263
0.6675257731958762 0.24802631578947368
0.6778350515463918 0.2532894736842105
0.6847079037800687 0.2575657894736842
0.6898625429553265 0.26644736842105265
0.6950171821305842 0.27203947368421055
0.7001718213058419 0.2776315789473684
0.7079037800687286 0.28618421052631576
0.7139175257731959 0.2924342105263158
0.7199312714776632 0.3046052631578947
0.7276632302405498 0.3125
0.7328178694158075 0.3203947368421053
0.7379725085910653 0.3375
0.7439862542955327 0.35
0.75 0.36578947368421055
0.7560137457044673 0.37335526315789475
0.7620274914089347 0.3838815789473684
0.7680412371134021 0.40230263157894736
0.7774914089347079 0.4075657894736842
0.7826460481099656 0.4180921052631579
0.788659793814433 0.4338815789473684
0.7938144329896907 0.4529605263157895
0.7998281786941581 0.4694078947368421
0.8058419243986255 0.475
0.8109965635738832 0.4901315789473684
0.8195876288659794 0.5131578947368421
0.8264604810996563 0.525
0.8333333333333334 0.5398026315789474
0.8384879725085911 0.5457236842105263
0.8436426116838488 0.5657894736842105
0.8496563573883161 0.593421052631579
0.8565292096219931 0.60625
0.8634020618556701 0.6190789473684211
0.8694158075601375 0.6365131578947368
0.8745704467353952 0.6509868421052631
0.8797250859106529 0.6861842105263158
0.8848797250859106 0.6976973684210527
0.8934707903780069 0.7148026315789474
0.8994845360824743 0.7302631578947368
0.904639175257732 0.7588815789473684
0.9097938144329897 0.7789473684210526
0.9149484536082474 0.7940789473684211
0.9209621993127147 0.7986842105263158
0.9269759450171822 0.8286184210526316
0.9329896907216495 0.8536184210526315
0.9381443298969072 0.8717105263157895
0.9441580756013745 0.8930921052631579
0.9501718213058419 0.912828947368421
1.0 1.0
1.0 1.0


==> data/sar_8_product_pr.txt <==
0.2873114548696448 1.0
0.2910451509216011 0.9719892653471989
0.2924700629186117 0.966789667896679
0.29397590361445786 0.9617577993961758
0.29599502616444745 0.9582354914458235
0.29763837251924385 0.9533713518953372
0.29967185349846515 0.9496813149949681
0.302391525333048 0.9480040254948005
0.30425140631761144 0.9434753438443475
0.30637134263057153 0.9396175779939617
0.30839002267573695 0.9352566252935257
0.3107170824477011 0.9317343173431735
0.3132107496463932 0.9285474672928548
0.3158768315018315 0.9256960751425696
0.31872140830389717 0.923180140892318
0.32075471698113206 0.9181482723918148
0.32303404103902267 0.913619590741362
0.3257098265201993 0.9100972827910098
0.3282085561497326 0.9059040590405905
0.3311388666707685 0.9027172089902717
0.33401869158878505 0.8991949010399195
0.3367198838896952 0.8950016772895002
0.3393850284472288 0.8904729956390472
0.34196891191709844 0.8856088560885609
0.3448841635492551 0.8814156323381416
0.34807769056804577 0.8777255954377725
0.3514260670217787 0.8742032874874204
0.35459392945036916 0.870010063737001
0.35732113144758737 0.8644750083864475
0.3605934885029182 0.8601140556860114
0.3638892852047368 0.8555853740355586
0.36713716974303295 0.8507212344850721
0.37070232148104615 0.8463602817846361
0.3740025356104109 0.8411606843341161
0.37770710283204606 0.8366320026836632
0.3814028610982926 0.8317678631331767
0.38463942495507464 0.825729620932573
0.3889329946014608 0.8217041261321704
0.39288307915758897 0.8166722576316672
0.3967186218211649 0.8111372022811137
0.3995995661967131 0.8034216705803422
0.40371721972333025 0.7978866152297887
0.4083765112262522 0.793190204629319
0.4121473147578448 0.7864810466286482
0.41659208877751924 0.7807782623280778
0.42147479719259867 0.7755786648775579
0.425334323922734 0.7681985910768199
0.4303294206739871 0.7624958067762496
0.43480359038702826 0.7556189198255618
0.43906280763929906 0.7480711170748071
0.4445002511300854 0.74220060382422
0.4492411812961444 0.734820530023482
0.4525081160330925 0.7247567930224756
0.45746388443017655 0.7170412613217041
0.46171516079632463 0.7079838980207984
0.4666070030204721 0.6995974505199597
0.47149725274725274 0.6908755451190876
0.47638579632016875 0.6818181818181818
0.4807923169267707 0.6717544448171754
0.4854787103125769 0.6616907078161691
0.4900921368168623 0.6512915129151291
0.4949481865284974 0.6408923180140892
0.5005986430756951 0.6311640389131165
0.5058791359037462 0.6205971150620597
0.5138517789340459 0.6128815833612882
0.5171565078905458 0.5991278094599127
0.5240155131264916 0.5892318014089232
0.5282264267035841 0.5759812143575981
0.5355668466179739 0.565749748406575
0.5412633305988516 0.5533378061053338
0.5509164969450102 0.5444481717544448
0.5584461240991387 0.5328748742032875
0.5651777575205105 0.5199597450519959
0.5744036349867474 0.508889634350889
0.5843670013782241 0.49781952364978194
0.588597210828548 0.4813820865481382
0.5985448320136957 0.4691378731969138
0.6069351230425056 0.4550486413955049
0.6160337552742616 0.44079168064407914
0.6281073098695545 0.4280442804428044
0.6409326424870466 0.41496142234149613
0.6532677057697567 0.40070446159007045
0.6676317313259988 0.3867829587386783
0.680713626576438 0.37118416638711843
0.6954381358713488 0.35541764508554174
0.710267229254571 0.33881247903388123
0.7213176826959485 0.31952364978195236
0.7362592288761279 0.30107346528010737
0.7557046979865771 0.28329419657832944
0.7706692913385826 0.26266353572626633
0.7899343544857768 0.24220060382422007
0.808 0.2202281113720228
0.819268635724332 0.19540422676954042
0.8310090237899918 0.16990942636699094
0.8513779527559056 0.14508554176450855
0.8671586715867159 0.1182489097618249
0.8850574712643678 0.09040590405904059
0.9310344827586207 0.06340154310634015
0.9556650246305419 0.032539416303253944
1.0 0.0


==> data/sar_8_product_roc.txt <==
0.0 0.0
0.0699429721569943 0.00263709513827845
0.09376048305937605 0.005138954628440057
0.12227440456222743 0.007640814118601663
0.14760147601476015 0.010413144904996957
0.16873532371687353 0.013591182635742782
0.1925528346192553 0.01683683819054703
0.21486078497148609 0.020014875921292852
0.23230459577323045 0.02393670971668132
0.24555518282455552 0.02704712962336872
0.2598121435759812 0.03042802082628981
0.2705467963770547 0.03387652985326932
0.2871519624287152 0.0381364527689499
0.2972156994297216 0.04172019744404625
0.3119758470311976 0.045980120359726824
0.3230459577323046 0.05078098586787477
0.3351224421335122 0.05463520183920481
0.3471989265347199 0.059503685171411184
0.3582690372358269 0.0645074041517344
0.3668232136866823 0.06890256271553181
0.3794028849379403 0.07410913516803029
0.39064072458906407 0.08053282845358037
0.3996980878899698 0.08492798701737778
0.4089231801408923 0.09006694164581784
0.41730962764173096 0.09527351409831632
0.42653471989265346 0.10162958955980797
0.4367661858436766 0.10825613631753331
0.4463267359946327 0.11373318006626547
0.45521637034552165 0.11934545946311448
0.465280107346528 0.1250253566840219
0.47366655484736664 0.13036716478463722
0.4828916470982892 0.1364527689498952
0.4946326735994633 0.1405098383934005
0.503690036900369 0.14652782473460005
0.5112378396511238 0.1538305497329096
0.5194565582019457 0.1609980390831023
0.5270043609527004 0.16552843329501657
0.534719892653472 0.17229021570085876
0.5436095270043609 0.17817296639394145
0.551660516605166 0.18750422611400366
0.5595437772559544 0.19264318074244371
0.5682656826568265 0.19933734532422748
0.5764844012076484 0.20772195550747177
0.5857094934585709 0.2130637636080871
0.5939282120093928 0.22104266684698087
0.6028178463602818 0.2273311244844141
0.6125461254612546 0.23334911082561363
0.6199261992619927 0.2431536953140848
0.6273062730627307 0.25011833119210225
0.6348540758134854 0.25748867401447023
0.6427373364642738 0.26499425248495506
0.650620597115062 0.27216174183514774
0.6583361288158336 0.279261613361282
0.6648775578664877 0.2862938670633579
0.672089902717209 0.29258232470079115
0.680979537068098 0.30083169923591857
0.6890305266689031 0.3098248698356887
0.6960751425696076 0.317736155250524
0.7042938611204294 0.328149300155521
0.7123448507212344 0.3358577320981811
0.7192217376719222 0.34654134829941174
0.7264340825226434 0.35526404760294816
0.734149614223415 0.36209344783284875
0.7405233143240524 0.37169517884914466
0.7475679302247568 0.3843397119480695
0.7542770882254277 0.39313002907566436
0.7624958067762496 0.4065859760632903
0.7690372358269038 0.4202447765230915
0.7765850385776585 0.4317398066130232
0.7834619255283461 0.44735952397051865
0.7898356256289836 0.4584488471160998
0.7967125125796712 0.47251335452025156
0.8032539416303254 0.4865102441003448
0.8097953706809795 0.49584150382040704
0.8158336128815834 0.5076070052065724
0.822039584032204 0.5229562512678342
0.8282455551828246 0.5394550003380891
0.8349547131834955 0.5510852660761377
0.8411606843341161 0.568936371627561
0.8485407581348541 0.5842856176888228
0.8549144582354914 0.6011900737034283
0.861120429386112 0.6168097910609237
0.8673264005367326 0.6335113936033538
0.8743710164374371 0.6504158496179593
0.8807447165380745 0.6742849415105822
0.8876216034887622 0.6926769896544729
0.893659845689366 0.7084995604841436
0.9005367326400536 0.7252011630265738
0.9067427037906742 0.7511664074650077
0.9126132170412613 0.7675975387112043
0.9189869171418987 0.7861248225032118
0.925360617242536 0.8056663736560957
0.9315665883931566 0.8328487389275813
0.9377725595437773 0.8524579079045236
0.943810801744381 0.8705794847521807
0.950519959745052 0.8973561430793157
0.9568936598456894 0.9131787139089864
0.9624287151962428 0.9344783284873893
0.9698087889969809 0.9503685171411184
1.0 1.0
1.0 1.0


==> data/token_entropy_24_product_en_pr.txt <==
0.2768791627021884 1.0
0.27796859666339546 0.9733676975945017
0.2790582403965304 0.9673539518900344
0.2804908590032557 0.9621993127147767
0.2813765182186235 0.9553264604810997
0.28286445012787725 0.9501718213058419
0.2841261633919338 0.9441580756013745
0.28612490201201984 0.9407216494845361
0.2877146631439894 0.9355670103092784
0.2900641025641026 0.9329896907216495
0.2922744462452728 0.929553264604811
0.2939890710382514 0.9243986254295533
0.29566178502348717 0.9192439862542955
0.2974559686888454 0.9140893470790378
0.2997737556561086 0.9106529209621993
0.3013737836290784 0.904639175257732
0.3033024333719583 0.8994845360824743
0.30606860158311344 0.8969072164948454
0.30840011872959333 0.8926116838487973
0.3115985576923077 0.8908934707903781
0.31375532562385877 0.8857388316151202
0.3147348951911221 0.877147766323024
0.3175148298470184 0.8737113402061856
0.32078456184751664 0.8711340206185567
0.3233974358974359 0.8668384879725086
0.32651072124756336 0.8634020618556701
0.32993085281527823 0.8608247422680413
0.3332220367278798 0.8573883161512027
0.3366068405011852 0.8539518900343642
0.3399725274725275 0.8505154639175257
0.3439024390243902 0.8479381443298969
0.3453517143867091 0.8393470790378007
0.34732687477574453 0.8316151202749141
0.3500910746812386 0.8256013745704467
0.35392011834319526 0.8221649484536082
0.35762584522915103 0.8178694158075601
0.3609309423884014 0.8127147766323024
0.36603334625823963 0.8109965635738832
0.37051635790303505 0.8075601374570447
0.374599358974359 0.8032646048109966
0.378158109209454 0.7972508591065293
0.3808537090758392 0.7895189003436426
0.3850695908899199 0.7843642611683849
0.38900815800772864 0.7783505154639175
0.3924825174825175 0.7714776632302406
0.396260017809439 0.7646048109965635
0.4009070294784581 0.7594501718213058
0.4017568192325474 0.7465635738831615
0.40405469118340404 0.7362542955326461
0.40865384615384615 0.7302405498281787
0.4126594700686948 0.7225085910652921
0.4166249374061092 0.7147766323024055
0.42404092071611255 0.7121993127147767
0.4296915838996341 0.7061855670103093
0.43536324786324787 0.7001718213058419
0.4426229508196721 0.6958762886597938
0.4477361654555618 0.6881443298969072
0.45506582713222665 0.6829896907216495
0.45689149560117304 0.6692439862542955
0.4639423076923077 0.6632302405498282
0.468557336621455 0.6529209621993127
0.476280834914611 0.6469072164948454
0.4834307992202729 0.6391752577319587
0.4909819639278557 0.6314432989690721
0.4951923076923077 0.6194158075601375
0.5014144271570015 0.6091065292096219
0.5091041514930809 0.6005154639175257
0.5199098422238918 0.5945017182130584
0.5252133436772692 0.5816151202749141
0.5368589743589743 0.5756013745704467
0.5414593698175788 0.5609965635738832
0.5467811158798284 0.5472508591065293
0.5529830810329475 0.5335051546391752
0.5596669750231268 0.5197594501718213
0.5682692307692307 0.5077319587628866
0.5761523046092184 0.49398625429553267
0.5862068965517241 0.48195876288659795
0.594535519125683 0.46735395189003437
0.6086956521739131 0.4570446735395189
0.6153846153846154 0.43986254295532645
0.6303797468354431 0.42783505154639173
0.6461949265687583 0.41580756013745707
0.652050919377652 0.3960481099656357
0.6681681681681682 0.38230240549828176
0.6842948717948718 0.36683848797250856
0.7027491408934707 0.35137457044673537
0.7171903881700554 0.3333333333333333
0.7434869739478958 0.31872852233676974
0.759825327510917 0.29896907216494845
0.7932692307692307 0.28350515463917525
0.8181818181818182 0.26288659793814434
0.8318318318318318 0.23797250859106528
0.8591065292096219 0.21477663230240548
0.884 0.18986254295532645
0.8990384615384616 0.16065292096219932
0.927710843373494 0.1323024054982818
0.936 0.10051546391752578
0.9518072289156626 0.06786941580756013
0.9285714285714286 0.03350515463917526
1.0 0.0


==> data/token_entropy_24_product_en_roc.txt <==
0.0 0.0
0.070446735395189 0.001973684210526316
0.140893470790378 0.004934210526315789
0.16151202749140894 0.006907894736842105
0.17783505154639176 0.009210526315789473
0.20790378006872853 0.012171052631578947
0.22079037800687284 0.015460526315789473
0.23797250859106528 0.01875
0.2603092783505155 0.021710526315789475
0.2706185567010309 0.02401315789473684
0.28264604810996563 0.027960526315789474
0.2912371134020619 0.03190789473684211
0.3075601374570447 0.038157894736842106
0.3161512027491409 0.04144736842105263
0.32560137457044674 0.046052631578947366
0.33505154639175255 0.05032894736842105
0.34536082474226804 0.053289473684210525
0.3556701030927835 0.05921052631578947
0.3634020618556701 0.06414473684210527
0.3754295532646048 0.06842105263157895
0.38402061855670105 0.07368421052631578
0.3960481099656357 0.08092105263157895
0.40378006872852235 0.08355263157894736
0.4166666666666667 0.08717105263157894
0.42783505154639173 0.09440789473684211
0.43470790378006874 0.10361842105263158
0.44587628865979384 0.10822368421052632
0.4579037800687285 0.11315789473684211
0.46563573883161513 0.12039473684210526
0.47508591065292094 0.12664473684210525
0.48195876288659795 0.13092105263157894
0.49140893470790376 0.1388157894736842
0.5008591065292096 0.14309210526315788
0.511168384879725 0.1493421052631579
0.5189003436426117 0.15592105263157896
0.5283505154639175 0.1611842105263158
0.5369415807560137 0.1700657894736842
0.5455326460481099 0.1736842105263158
0.5558419243986255 0.17960526315789474
0.5678694158075601 0.18421052631578946
0.5764604810996563 0.19407894736842105
0.5824742268041238 0.2019736842105263
0.5893470790378007 0.20723684210526316
0.5970790378006873 0.2118421052631579
0.6039518900343642 0.22532894736842105
0.6125429553264605 0.23421052631578948
0.6211340206185567 0.24177631578947367
0.627147766323024 0.24769736842105264
0.6348797250859106 0.2523026315789474
0.6408934707903781 0.26348684210526313
0.6512027491408935 0.27730263157894736
0.6580756013745704 0.2894736842105263
0.6649484536082474 0.29539473684210527
0.6709621993127147 0.3059210526315789
0.6812714776632303 0.31282894736842104
0.6881443298969072 0.32401315789473684
0.6967353951890034 0.33881578947368424
0.7018900343642611 0.35098684210526315
0.711340206185567 0.3680921052631579
0.7164948453608248 0.38453947368421054
0.7225085910652921 0.39375
0.7302405498281787 0.40328947368421053
0.7353951890034365 0.41578947368421054
0.743127147766323 0.4230263157894737
0.7508591065292096 0.42796052631578946
0.7594501718213058 0.4365131578947368
0.7671821305841925 0.4519736842105263
0.7740549828178694 0.4585526315789474
0.7792096219931272 0.4723684210526316
0.7852233676975945 0.4819078947368421
0.7955326460481099 0.4993421052631579
0.8015463917525774 0.5118421052631579
0.8075601374570447 0.5273026315789474
0.813573883161512 0.5565789473684211
0.8195876288659794 0.5671052631578948
0.8256013745704467 0.5825657894736842
0.8316151202749141 0.5963815789473684
0.8376288659793815 0.6046052631578948
0.8445017182130584 0.6125
0.8513745704467354 0.6401315789473684
0.8565292096219931 0.655921052631579
0.8625429553264605 0.6766447368421052
0.8685567010309279 0.6963815789473684
0.8737113402061856 0.7194078947368421
0.8797250859106529 0.7342105263157894
0.8883161512027491 0.74375
0.8934707903780069 0.7720394736842106
0.8994845360824743 0.7907894736842105
0.9054982817869416 0.8055921052631579
0.9115120274914089 0.8184210526315789
0.9183848797250859 0.8345394736842106
0.9235395189003437 0.8483552631578948
0.929553264604811 0.8628289473684211
0.936426116838488 0.8871710526315789
0.9424398625429553 0.9078947368421053
0.9493127147766323 0.9194078947368421
0.9561855670103093 0.9342105263157895
0.9639175257731959 0.9532894736842106
0.9733676975945017 0.9723684210526315
1.0 1.0
1.0 1.0


==> data/token_entropy_24_product_pr.txt <==
0.2873114548696448 1.0
0.2877182656464587 0.9838980207983898
0.2889494549058474 0.9780275075478028
0.29030642900060083 0.9724924521972492
0.2917425622343655 0.9671251257967125
0.29351605645326245 0.9627641730962764
0.2953276824477982 0.9584032203958404
0.29702194357366773 0.9535390808453539
0.2987534333403761 0.9486749412948675
0.3008972441785943 0.9449849043944984
0.30298120544394036 0.940959409594096
0.3051125191173258 0.9369339147936934
0.30696132596685083 0.9319020462931902
0.3091884641180416 0.9278765514927877
0.311637638543316 0.9243542435424354
0.31408789196612497 0.9206642066420664
0.3164234422052351 0.9164709828916471
0.31901049299490003 0.9127809459912781
0.321642632484719 0.9090909090909091
0.3240401369945322 0.9045622274404562
0.32686340127776087 0.901039919490104
0.32945091514143093 0.8966789667896679
0.3322304763093826 0.8926534719892654
0.33495667573208526 0.8882925192888292
0.3377555598282382 0.8839315665883931
0.3408898993179604 0.8802415296880242
0.34424178573780206 0.8768869506876887
0.34735296081180317 0.8726937269372693
0.3504840565973868 0.8683327742368333
0.3535672594932363 0.8636363636363636
0.3566004876349704 0.8586044951358605
0.35972290945076696 0.8535726266353573
0.36222110624865483 0.8468634686346863
0.3658874080547666 0.842670244884267
0.3687051689713821 0.8362965447836297
0.37273751408186256 0.8324387789332439
0.37544823376821546 0.8253941630325394
0.379206078461777 0.8203622945320362
0.38250591016548463 0.8141563233814156
0.38631629546547025 0.8087889969808789
0.3899299331921134 0.802750754780275
0.3942483010111056 0.7978866152297887
0.39779052116714453 0.7911774572291177
0.4020600858369099 0.7856424018785643
0.4055235098758958 0.7782623280778262
0.4100053409293217 0.772559543777256
0.413205151460185 0.7641730962764173
0.41662044740247733 0.7559543777255955
0.42054665409990577 0.7484065749748406
0.423956931359354 0.7396846695739685
0.42833316982242714 0.7323045957732305
0.4328492739108663 0.7249245219724925
0.4375575329855784 0.7175444481717544
0.4415299404326471 0.7086548138208655
0.4467471423993163 0.7014424689701443
0.4520922102043046 0.6940623951694063
0.4575740637227501 0.6865145924186514
0.46205791461600093 0.6771217712177122
0.4676984406143745 0.669070781616907
0.47350078115611105 0.6608520630660852
0.4782447923086405 0.6507883260650789
0.4845034788108792 0.6424018785642401
0.49019098350006496 0.6328413284132841
0.49485912671918814 0.6216034887621603
0.5008927345144898 0.6117074807111708
0.5086950374664216 0.6034887621603489
0.5152221412964312 0.5932572962093258
0.522908216914526 0.5838644750083865
0.5287641494805396 0.5719557195571956
0.5345297228008332 0.5595437772559544
0.5408586109729819 0.54729956390473
0.5493562231759657 0.5367326400536733
0.5570589282535161 0.5248238846024824
0.5644296542799039 0.5120764844012077
0.573543549317439 0.5003354579000335
0.5804125776086521 0.48607849714860785
0.5885057471264368 0.47232472324723246
0.5982084334717064 0.4592418651459242
0.6074616617074845 0.44515263334451527
0.6190819514539774 0.432069775243207
0.6301543131798634 0.41781281449178126
0.6392523364485981 0.40154310634015433
0.6533785694091038 0.3876216034887622
0.6616586538461539 0.3693391479369339
0.6705128205128205 0.3508889634350889
0.6840659340659341 0.33411606843341163
0.6997041420118343 0.3173431734317343
0.7111378205128205 0.2977188862797719
0.729458041958042 0.27993961757799396
0.7490384615384615 0.26132170412613215
0.7665598290598291 0.2406910432740691
0.7842548076923077 0.21888627977188863
0.804945054945055 0.19657832941965783
0.8237179487179487 0.17242536061724253
0.8375 0.1460919154646092
0.8605769230769231 0.1200939282120094
0.8958333333333334 0.09376048305937605
0.90625 0.06323381415632338
0.9423076923076923 0.03287487420328749
1.0 0.0


==> data/token_entropy_24_product_roc.txt <==
0.0 0.0
0.05803421670580342 0.0025018594901616066
0.10231465951023147 0.005138954628440057
0.12646762831264677 0.008452228007302725
0.14927876551492789 0.011765501386165392
0.1732640053673264 0.014875921292852796
0.1930560214693056 0.018256812495773884
0.20815162697081516 0.02184055717087024
0.2234149614223415 0.02522144837379133
0.23901375377390138 0.029008046521062952
0.25209661187520965 0.03272702684427615
0.26450855417645086 0.03644600716748935
0.27759141227775913 0.04090878355534519
0.2918483730291848 0.04537155994320103
0.30358939953035896 0.05105145716410846
0.3188527339818853 0.05531138007978903
0.3297551157329755 0.05977415646764487
0.3396511237839651 0.06525120021637704
0.35122442133512244 0.06964635878017446
0.3651459241865146 0.07437960646426398
0.37772559543777257 0.07897761850023666
0.38862797718886277 0.0834403948880925
0.3980207983898021 0.08925552775711677
0.4077490774907749 0.09439448238555684
0.41915464609191544 0.09946581918993846
0.4287151962428715 0.10588951247548854
0.4381080174438108 0.11217797011292177
0.4463267359946327 0.11650551085266077
0.45655820194565583 0.12198255460139293
0.46494464944649444 0.1277976874704172
0.4745051995974505 0.13381567381161674
0.48440120764844014 0.1399012779768747
0.49312311304931233 0.14598688214213268
0.502180476350218 0.1520048684833322
0.5112378396511238 0.15869903306511596
0.5194565582019457 0.16390560551761443
0.5291848373029184 0.17066738792345662
0.5372358269037236 0.17756440597741566
0.5451190875545119 0.1852052200960173
0.5541764508554177 0.19244032727026844
0.5627306273062731 0.19926972750016905
0.5719557195571956 0.2052877138413686
0.5810130828581013 0.2121847318953276
0.5888963435088896 0.22070457772668875
0.5971150620597115 0.22746636013253094
0.6033210332103321 0.23470146730678207
0.6110365649111037 0.24491175873960375
0.6197584703119758 0.25356684021908177
0.6293190204629319 0.262898099939144
0.6380409258638041 0.2701332071133951
0.6444146259644414 0.27993779160186627
0.6529688024152969 0.28893096220163633
0.6608520630660852 0.29670701196835486
0.6677289500167729 0.30583541821624183
0.6759476685675948 0.3150314422881872
0.6829922844682992 0.3244979376563662
0.6900369003690037 0.33139495571032523
0.6974169741697417 0.3434985462167827
0.7044615900704462 0.35499357630671446
0.711170748071117 0.3642572182027182
0.7198926534719893 0.3750760700520657
0.7279436430727944 0.38704442491040636
0.7351559879235156 0.39786327675975386
0.74220060382422 0.4069240651835824
0.7495806776249581 0.4178781526810467
0.7571284803757129 0.4276151193454595
0.7646762831264676 0.43775779295422274
0.7722240858772224 0.4474947596186355
0.7792687017779268 0.463452566096423
0.7874874203287487 0.47251335452025156
0.7948674941294868 0.48847116099803906
0.8022475679302248 0.5050375278923525
0.8092921838309293 0.5188991818243289
0.8156658839315666 0.5324227466360133
0.8228782287822878 0.5467577253363987
0.8294196578329419 0.5614984109811346
0.8361288158336129 0.5766448035702211
0.8428379738342838 0.5890188653729123
0.8495471318349547 0.6074785313408615
0.856759476685676 0.6185002366623842
0.8633009057363301 0.6357427817972817
0.8695068768869507 0.6518358239231862
0.8760483059376049 0.6730002028534722
0.8829251928882925 0.6950436134965177
0.8892988929889298 0.7151937250659274
0.8966789667896679 0.7360876326999797
0.9030526668903053 0.7575224829264994
0.9092586380409259 0.7732098181080533
0.9163032539416304 0.7978903238893772
0.922509225092251 0.8161471363851511
0.9288829251928883 0.840489553046183
0.9362629989936263 0.8569206842923794
0.9424689701442469 0.8780850632226654
0.9496813149949681 0.8998580025694773
0.9565582019456558 0.9168976942321996
0.9627641730962764 0.9340726215430387
0.9704797047970479 0.9518561092704036
0.9771888627977189 0.9686929474609507
0.9845689365984569 0.983163161809453
1.0 1.0
1.0 1.0


==> data/token_likelihood_product_en_pr.txt <==
0.2768791627021884 1.0
0.2868787799105969 0.9372852233676976
0.290520694259012 0.9347079037800687
0.2923534179951364 0.929553264604811
0.2941981390257252 0.9235395189003437
0.2961218836565097 0.9183848797250859
0.2979260089686099 0.9132302405498282
0.2998866213151927 0.9089347079037801
0.30140521938629194 0.9029209621993127
0.30327631197448535 0.8986254295532646
0.30663145539906106 0.897766323024055
0.3086053412462908 0.8934707903780069
0.3112244897959184 0.8908934707903781
0.3133920437291224 0.8865979381443299
0.3149969268592501 0.8805841924398625
0.31695178849144634 0.8754295532646048
0.31948378973874725 0.8719931271477663
0.3223956674100032 0.8694158075601375
0.3241935483870968 0.8634020618556701
0.3278902677988243 0.8625429553264605
0.33134920634920634 0.8608247422680413
0.3342263898191561 0.8573883161512027
0.33729216152019004 0.8539518900343642
0.3403231350979718 0.8505154639175257
0.3437826541274817 0.8479381443298969
0.3455700670667137 0.8410652920962199
0.3464566929133858 0.8316151202749141
0.3497822931785196 0.8281786941580757
0.35209713024282563 0.8221649484536082
0.35559701492537316 0.8187285223367697
0.35909090909090907 0.8144329896907216
0.3635664873174481 0.8127147766323024
0.36778471138845553 0.8101374570446735
0.37173396674584325 0.8067010309278351
0.37474869320466425 0.8006872852233677
0.37949346405228757 0.7981099656357389
0.38340248962655604 0.7938144329896907
0.3857504215851602 0.7860824742268041
0.3874839262751822 0.7766323024054983
0.39172113289760346 0.7723367697594502
0.3943287549844927 0.7646048109965635
0.3961243803515097 0.7551546391752577
0.3995412844036697 0.7482817869415808
0.40289449112978526 0.7414089347079038
0.405893536121673 0.7336769759450171
0.4099709583736689 0.7276632302405498
0.41292550567340897 0.7190721649484536
0.41729512317747613 0.7130584192439863
0.4228600717580728 0.7087628865979382
0.42812336644014637 0.7036082474226805
0.43276414087513343 0.6967353951890034
0.43736383442265797 0.6898625429553265
0.44160177975528364 0.6821305841924399
0.44545454545454544 0.6735395189003437
0.4491574665891923 0.6640893470790378
0.45454545454545453 0.6572164948453608
0.4583586626139818 0.647766323024055
0.46235220908525204 0.6383161512027491
0.4674744897959184 0.6297250859106529
0.4718954248366013 0.6202749140893471
0.4765415549597855 0.6108247422680413
0.4814305364511692 0.6013745704467354
0.488339222614841 0.5936426116838488
0.49600580973129993 0.5867697594501718
0.49738610903659447 0.5721649484536082
0.5034588777863183 0.5627147766323024
0.5110935023771791 0.5541237113402062
0.5179738562091504 0.5446735395189003
0.5227655986509275 0.5326460481099656
0.5270034843205574 0.5197594501718213
0.5311091073038774 0.5060137457044673
0.5359477124183006 0.49312714776632305
0.5430784123910939 0.48195876288659795
0.549748743718593 0.4699312714776632
0.5585774058577406 0.4587628865979381
0.5675381263616558 0.4475945017182131
0.5772727272727273 0.436426116838488
0.5819477434679335 0.4209621993127148
0.597758405977584 0.41237113402061853
0.6091503267973856 0.40034364261168387
0.624484181568088 0.3900343642611684
0.6386066763425254 0.37800687285223367
0.6538461538461539 0.3651202749140893
0.673202614379085 0.3539518900343643
0.6916376306620209 0.34106529209621994
0.7089552238805971 0.32646048109965636
0.7364185110663984 0.31443298969072164
0.7429193899782135 0.2929553264604811
0.7624703087885986 0.2757731958762887
0.7806788511749347 0.25687285223367695
0.7994186046511628 0.23625429553264604
0.826797385620915 0.21735395189003437
0.8544776119402985 0.19673539518900343
0.8739130434782608 0.17268041237113402
0.8900523560209425 0.14604810996563575
0.9215686274509803 0.1211340206185567
0.9304347826086956 0.09192439862542956
0.922077922077922 0.06099656357388316
0.8947368421052632 0.029209621993127148
1.0 0.0


==> data/token_likelihood_product_en_roc.txt <==
0.0 0.0
0.08333333333333333 0.001973684210526316
0.12371134020618557 0.0042763157894736845
0.14175257731958762 0.006907894736842105
0.17525773195876287 0.009539473684210526
0.19415807560137457 0.0125
0.211340206185567 0.016776315789473684
0.22766323024054982 0.019078947368421053
0.24484536082474226 0.024671052631578948
0.25601374570446733 0.026973684210526316
0.27147766323024053 0.029605263157894735
0.2800687285223368 0.034868421052631576
0.2920962199312715 0.038157894736842106
0.3084192439862543 0.04078947368421053
0.32216494845360827 0.046052631578947366
0.3290378006872852 0.05263157894736842
0.3427835051546392 0.06118421052631579
0.35137457044673537 0.06513157894736842
0.36254295532646047 0.07138157894736842
0.3694158075601375 0.07631578947368421
0.37628865979381443 0.0805921052631579
0.3857388316151203 0.08717105263157894
0.39261168384879724 0.09046052631578948
0.4012027491408935 0.09835526315789474
0.4106529209621993 0.10493421052631578
0.4175257731958763 0.11447368421052631
0.4261168384879725 0.11842105263157894
0.4372852233676976 0.12269736842105264
0.44587628865979384 0.12894736842105264
0.4518900343642612 0.13519736842105262
0.46134020618556704 0.14046052631578948
0.47164948453608246 0.14769736842105263
0.48195876288659795 0.15460526315789475
0.4888316151202749 0.16085526315789472
0.5 0.16842105263157894
0.5103092783505154 0.1730263157894737
0.5189003436426117 0.17598684210526316
0.5283505154639175 0.18388157894736842
0.5343642611683849 0.18947368421052632
0.5420962199312714 0.19407894736842105
0.5506872852233677 0.1980263157894737
0.5567010309278351 0.2069078947368421
0.563573883161512 0.21414473684210528
0.5713058419243986 0.22006578947368421
0.5807560137457045 0.22631578947368422
0.5936426116838488 0.23782894736842106
0.6005154639175257 0.24473684210526317
0.6065292096219931 0.25263157894736843
0.6134020618556701 0.2601973684210526
0.6219931271477663 0.2667763157894737
0.6297250859106529 0.2736842105263158
0.6365979381443299 0.2835526315789474
0.6443298969072165 0.29276315789473684
0.6529209621993127 0.2986842105263158
0.6623711340206185 0.3078947368421053
0.6701030927835051 0.3190789473684211
0.679553264604811 0.3282894736842105
0.6855670103092784 0.33322368421052634
0.6941580756013745 0.3483552631578947
0.7018900343642611 0.3575657894736842
0.7087628865979382 0.3717105263157895
0.7156357388316151 0.38651315789473684
0.7216494845360825 0.39407894736842103
0.7285223367697594 0.4019736842105263
0.7353951890034365 0.4141447368421053
0.743127147766323 0.4220394736842105
0.75 0.4355263157894737
0.756872852233677 0.44703947368421054
0.7654639175257731 0.45
0.770618556701031 0.4585526315789474
0.7783505154639175 0.4733552631578947
0.7852233676975945 0.4786184210526316
0.7938144329896907 0.48782894736842103
0.8006872852233677 0.5092105263157894
0.8049828178694158 0.5174342105263158
0.8118556701030928 0.5444078947368421
0.8178694158075601 0.5651315789473684
0.8247422680412371 0.5835526315789473
0.8316151202749141 0.5967105263157895
0.8376288659793815 0.6069078947368421
0.845360824742268 0.6148026315789473
0.8513745704467354 0.6407894736842106
0.8573883161512027 0.65625
0.8642611683848798 0.6904605263157895
0.8702749140893471 0.7003289473684211
0.8762886597938144 0.7292763157894737
0.884020618556701 0.7371710526315789
0.8900343642611683 0.7542763157894737
0.8969072164948454 0.7756578947368421
0.9020618556701031 0.7960526315789473
0.9072164948453608 0.8065789473684211
0.9132302405498282 0.8266447368421053
0.9192439862542955 0.8375
0.9243986254295533 0.85
0.929553264604811 0.8588815789473684
0.9321305841924399 0.8730263157894737
0.9347079037800687 0.88125
0.9372852233676976 0.8934210526315789
0.9424398625429553 0.905921052631579
1.0 1.0
1.0 1.0


==> data/token_likelihood_product_pr.txt <==
0.2873114548696448 1.0
0.2958162683394681 0.9570613887957061
0.2985971943887776 0.9496813149949681
0.30113848949703353 0.9449849043944984
0.30329777440840416 0.939449849043945
0.3059333187102435 0.935759812143576
0.30784172262611686 0.9303924857430392
0.30997698051765765 0.9260315330426031
0.3125994092251761 0.9230124119423012
0.3151212225669309 0.9199932908419993
0.31733116354759966 0.91580006709158
0.3197906867356538 0.9122777591412278
0.32220635487325955 0.9082522643408252
0.3245650996207789 0.9043944984904394
0.32707774798927614 0.9003690036900369
0.32955176028115174 0.8965112378396511
0.33254290171606865 0.8938275746393828
0.3346392013142929 0.8882925192888292
0.337470411362037 0.884770211338477
0.34030837004405284 0.881080174438108
0.3431514038310155 0.877390137537739
0.34624584717607976 0.8740355585374036
0.34946489870094904 0.8708487084870848
0.352632296781233 0.8673264005367326
0.35496130458817027 0.8616236162361623
0.3580134491454189 0.8572626635357262
0.36031813662831985 0.8510566923851056
0.36376728110599077 0.8473666554847367
0.3663843457943925 0.8416638711841664
0.3696022516850604 0.8369674605836968
0.3725107086495829 0.8314324052331432
0.37540033551929236 0.825729620932573
0.3782988932745144 0.8198591076819859
0.3820410087202451 0.8156658839315666
0.3851308232291002 0.8097953706809795
0.3889158969372873 0.8050989600805099
0.39287184130381103 0.800570278430057
0.39653730344596855 0.7952029520295203
0.39921788659355606 0.7876551492787656
0.403457216940363 0.7829587386782959
0.40731299991210335 0.7772559543777255
0.41037103263299063 0.7698758805769876
0.41448326055312956 0.7641730962764173
0.41753866098712844 0.756289835625629
0.42061097491985666 0.7482388460248239
0.4242773456256602 0.7410265011741026
0.4267958504599726 0.7314659510231466
0.43072319201995013 0.7242536061724254
0.4354149715215622 0.7180476350218048
0.43998340076771447 0.7113384770211338
0.44426802159415685 0.7039584032203958
0.4488869677977091 0.6967460583696746
0.4522679615936431 0.6873532371687353
0.4564727108705458 0.6789667896678967
0.46138773628400187 0.6714189869171419
0.46587292231521865 0.6628648104662865
0.470205066344994 0.6538074471653808
0.47486723477831294 0.6449178128144918
0.47950404858299595 0.6356927205635693
0.4840508298755187 0.6261321704126133
0.48869380154296355 0.6162361623616236
0.4947440273037543 0.607849714860785
0.502103196859226 0.6006373700100638
0.5056195965417868 0.5885608856088561
0.5111901585890025 0.5784971486078497
0.5176991150442478 0.5691043274069104
0.5233453859456061 0.558369674605837
0.5279623926082023 0.5462931902046293
0.5331325301204819 0.5343844347534384
0.5398582050838665 0.523649781952365
0.5461538461538461 0.5120764844012077
0.5519733185102835 0.49966454209996647
0.5558117195004804 0.48523985239852396
0.5642458100558659 0.47433747064743376
0.5710728366881096 0.461590070446159
0.5801988759187203 0.45018450184501846
0.5917907081641859 0.4401207648440121
0.5979721763734969 0.42536061724253604
0.6086956521739131 0.4132841328413284
0.6186770428015564 0.40003354579000333
0.6276276276276276 0.3856088560885609
0.6368876080691642 0.3706809795370681
0.6493744278303326 0.35692720563569275
0.6595330739299611 0.34116068433411606
0.6687413554633471 0.3243877893324388
0.6798814375694702 0.30778262328077827
0.6959297685554668 0.29251928882925193
0.7094682230869002 0.2752432069775243
0.7254716981132076 0.2579671251257967
0.7427385892116183 0.2401878564240188
0.7544668587896254 0.21955719557195572
0.7671854734111544 0.19842334786984234
0.7805782060785768 0.17661858436766187
0.7917026793431288 0.15363971821536399
0.8143153526970954 0.13166722576316672
0.8365758754863813 0.10818517276081852
0.8581314878892734 0.08319355920831936
0.8808290155440415 0.05702784300570279
0.9222797927461139 0.029855753102985574
1.0 0.0


==> data/token_likelihood_product_roc.txt <==
0.0 0.0
0.05132505870513251 0.0028399486104537155
0.08336128815833613 0.00561227939684901
0.10935927541093593 0.008790317127594835
0.13015766521301578 0.011900737034282237
0.15145924186514592 0.015890188653729122
0.16806440791680644 0.019271079856650213
0.1900369003690037 0.022651971059571303
0.20697752432069774 0.026168097910609235
0.22391814827239181 0.029548989113530325
0.23901375377390138 0.03320035161268511
0.254780275075478 0.03746027452836568
0.2671922173767192 0.042328757860572046
0.28077826232807784 0.04672391642436946
0.293190204629319 0.05199810670092636
0.30493123113049314 0.05794847521806748
0.3200268366320027 0.0623436337818649
0.3339483394833948 0.06755020623436338
0.34501845018450183 0.07295963215903713
0.35743039248574304 0.07823382243559403
0.3668232136866823 0.08289945229562512
0.37655149278765515 0.08790317127594834
0.38695068768869506 0.09324497937656366
0.3968466957396847 0.09784299141253634
0.4075813485407581 0.10345527080938535
0.41730962764173096 0.11001419974305227
0.4263669909426367 0.11576171478801812
0.43693391479369337 0.12150922983298397
0.44649446494464945 0.12766245182230035
0.4547131834954713 0.13449185205220096
0.46360281784636026 0.14118601663398472
0.47266018114726605 0.14706876732706742
0.4832271049983227 0.15437149232537697
0.4937940288493794 0.15957806477787545
0.5040254948004026 0.16579890459125024
0.5135860449513586 0.1721549800527419
0.5214693056021469 0.17871390898640882
0.5290171083529017 0.18459665967949151
0.5382422006038242 0.19088511731692473
0.5496477692049648 0.19866116708364326
0.5578664877557866 0.2047467712489012
0.5672593089567259 0.21211711407126918
0.5756457564575646 0.2199607816620461
0.58419993290842 0.2286158631415241
0.5947668567594767 0.2356481168436
0.6029855753102985 0.243829873554669
0.6101979201610198 0.2526201906822638
0.6184166387118417 0.2622895395226182
0.6266353572626635 0.26979511799310296
0.6353572626635358 0.2778416390560552
0.6435759812143576 0.28669957400770846
0.6516269708151627 0.294813712894719
0.6600134183160014 0.30225167354114546
0.6685675947668568 0.3123943471499087
0.6759476685675948 0.321252282101562
0.6833277423683328 0.3312597200622084
0.6917141898691714 0.33923862330110216
0.70010063737001 0.35120697815944285
0.7078161690707816 0.36060585570356346
0.7146930560214693 0.37020758671985937
0.7229117745722912 0.3831225911150179
0.730459577323046 0.39502332814930013
0.7383428379738343 0.4029346135641355
0.7458906407245891 0.4122658732841977
0.7529352566252935 0.4217999864764352
0.7608185172760819 0.4314693353167895
0.768030862126803 0.44309960105483803
0.7750754780275075 0.4543241598485361
0.7819523649781952 0.46554871864223407
0.788829251928883 0.47839610521333426
0.7960415967796042 0.48989113530326595
0.8025830258302583 0.504969910068294
0.8099630996309963 0.5213334234904321
0.8173431734317343 0.5359388734870512
0.8240523314324052 0.5491919670025018
0.830929218383093 0.5634593278788289
0.8373029184837303 0.5764419500980459
0.8443475343844348 0.5913178713908986
0.8513921502851393 0.6105213334234905
0.8592754109359275 0.62296301305024
0.866320026836632 0.6397322334167287
0.8726937269372693 0.6600851984583136
0.8795706138879571 0.6836838190547028
0.8861120429386112 0.7057272296977484
0.8928212009392821 0.7192507945094326
0.8986917141898692 0.7429170329298803
0.9048976853404898 0.7615795523700047
0.912110030191211 0.7804449252823045
0.9169741697416974 0.7971465278247346
0.9228446829922845 0.8163499898573264
0.926870177792687 0.8337953884643993
0.9315665883931566 0.846439921563324
0.9369339147936934 0.8588139833660153
0.9412948674941295 0.8725404016498749
0.9449849043944984 0.8841706673879235
0.9480040254948005 0.8972209074311989
0.9521972492452198 0.9054702819663263
0.9568936598456894 0.9176414902968423
0.9620932572962093 0.9318412333491108
1.0 1.0
1.0 1.0

